Iterative Neural Autoregressive Distribution Estimator (NADE-k)

Training of the neural autoregressive density estimator (NADE) can be viewed as doing one step of probabilistic inference on missing values in data. We propose a new model that extends this inference scheme to multiple steps, arguing that it is easier to learn to improve a reconstruction in $k$ steps rather than to learn to reconstruct in a single inference step. The proposed model is an unsupervised building block for deep learning that combines the desirable properties of NADE and multi-predictive training: (1) Its test likelihood can be computed analytically, (2) it is easy to generate independent samples from it, and (3) it uses an inference engine that is a superset of variational inference for Boltzmann machines. The proposed NADE-k is competitive with the state-of-the-art in density estimation on the two datasets tested.

==> nips14_response.txt <==
Dear reviewers,

We would like to thank you for your thorough and insightful comments. Please, see
below for our answers to your comments.

= About the novelty and contribution (R33&R42) =

We agree that one may argue that our work has very little novelty against (Uria
et al., 2014) but also against (Goodfellow et al., 2013). We acknowledge that we
borrowed what we could from both of them and changed only what we had to,
keeping things as simple as possible. However, we would like to emphasize that
the proposed NADE-k is not a simple ad-hoc combination of two methods, rather,
it is well motivated from the principles (such as variational inference and
denoising autoencoders) we discuss in the paper.   

Specifically about CD-1 vs. CD-k raised by the Reviewer 42, we would like to
point out that an idea very close to CD-1 was already described in 1988 (see
Fig. 2 of (Hinton&McClelland, 1988)). However, it was only CD-k that led to the
deep learning revolution.

Hinton, Geoffrey E., and James L. McClelland. "Learning representations by
recirculation." NIPS, 1988.

= R33 =

"The authors propose to define this conditional probability using a multilayer
feed-forward neural net with nk layers. Everything else .. is borrowed from
Uria et.al."

- Please, see our answer above.

= R42 =

"If CD-1 had been introduced without reference to the infinite steps of maximum
likelihood and separately from CD-k, would a paper on extending CD-1 to CD-k
have been very novel?"

- Please, see our answer at the beginning of this response letter.

"whether slowly increasing k during training works well."

- Thanks for your suggestion. We agree that slowly increasing k during training
  should work well. Our pretraining scheme Eq. (10-11) seemed to work well
  enough, too, and it was easier to implement in practice for technical reasons
  (not having to change the model structure during training).

"There are a few sentence-level issues"

- Thanks for pointing them out. We will fix them in the final version.

"equation 10"

- We will describe it more clearly in the final version.

= R5 =

"NADE-k can be seen as a deep NADE with tied parameters across layers, it
would be interesting to see a comparison with NADE-mask that has the same
effective number of layers and parameters (example a NADE-mask with 5 layers
and h=100 vs NADE-k k=5 h=600)."

- Uria et al. (2014) reported that using 3 or 4 hidden layers was worse than
  using only 2 hidden layers. We do not expect the NADE-mask 5 hidden layers to
  work well.

"the authors suggest adjusting the confidence of intermediate predictions based
on d"

- Yes, the mask input could do that. We tried giving the mask only to the first
  step (out of k) but it made the learning progress slower. Flipping the
  mask-representation bits (1 for missing or observed) changed the performance,
  which indirectly suggests that it was probably an optimization issue. We think
  not using the mask as an input makes the model more elegant, requires fewer
  parameters, and makes the whole inference iteration of NADE-k closer to, e.g.,
  variational mean-field fixed-point iteration.

"was it the L2 values reported in Table 3?"

- Yes, the best regularizations are the one reported in Table 3. We apologize
  for not mentioning that in the text, and we will make it clearer in the final
  version.

"The complexity of evaluating densities and sampling should be reported."

- The complexities should be O(D^2 H)->O(k D^2 H) for one hidden layer and O(D^2
  H + D H^2) -> O(k D^2 H + k D H^2) for two hidden layers. There is nothing
  specifically worse for the one hidden layer case.




==> nips14_reviews.txt <==
= Reviewer 33 =

- Comments to author(s).

The paper proposes a simple extension to the inference scheme of the neural
autoregressive density estimator (NADE) model.

The key idea is the following: In a NADE model, the conditional probability
p(miss | observed) can be viewed as a feed-forward neural network with a single
hidden layer, and tied weights going in and out of the hidden layer. The authors
propose to define this conditional probability using a multilayer feed-forward
neural net with nk layers (n weights that are used k times). Everything else,
including using an unbiased stochastic estimator of the negative log-likelihood
that uses all possible orderings, is borrowed from Uria et.al.

The paper is well-written. But my main concern is that there is very little
novelty in this work.

The authors also conduct experiments on 2 somewhat toyish datasets, MNIST and
Caltech-101 silhouettes. The main strength of this paper is that the authors
were able to show that on both datasets, their NADE-k model outperforms NADE
model that uses 1-step of inference

- Please summarize your review in 1-2 sentences.

In general, this is a well-written paper. However, given that the authors
propose a rather simple extension to the existing model, I would have liked to
see a much stronger experimental results on more realistic datasets. 

- Quality Score - Does the paper deserves to be published?

 5: Marginally below the acceptance threshold 

- Impact Score

 1: This work is incremental and unlikely to have much impact even though it may
 be technically correct and well executed. 

- Confidence

 3: Reviewer is fairly confident 


= Reviewer 42 =

- Comments to author(s).

 The paper describes a new variant of (order agnostic, deep) NADE called NADE-k
 that performs k successive reconstructions/inference steps when imputing the
 unobserved components of the input vector. To train NADE-k, one must sample a
 subset of the input variables to impute while observing the remaining input
 variables. The paper includes experiments showing improved log probs over other
 versions of NADE on binarized MNIST digit generation and Caltech-101 silhouette
 generation. There are also experiments exploring different values of k and the
 variance of the imputations with respect to the choice of variable order.

 The NADE-k algorithm presented in the paper seems sensible and is for the most
 part explained clearly. The experiments included are reasonable ones. The
 NADE-k algorithm is an incremental improvement of deep, order-agnostic NADE and
 a relatively straightforward one. However, it is more expensive at both
 training time and test time (since test k is best set to equal training k). Any
 algorithm based on unrolling inference steps and backpropagating through them
 can have a k step version of itself created. The question is really how
 interesting a multi-step variant is and whether it is worth the computational
 expense. If CD-1 had been introduced without reference to the infinite steps of
 maximum likelihood and separately from CD-k, would a paper on extending CD-1 to
 CD-k have been very novel?

 One possible experiment not included in the paper that would have been
 interesting to see is whether slowly increasing k during training works well.
 In RBM training, to get very good generative performance quickly, it is helpful
 to switch from CD-1 to CD-k by stepping up k during training. At the start of
 training, the model is so inaccurate that CD-1 can make rapid progress, but as
 training continues, more CD steps can help. Would this idea benefit NADE-k?

 Somewhat more practical applications of high quality density models would have
 been welcome to motivate the paper more strongly, perhaps in compression or
 denoising. Learning a density over binarized MNIST pixels is not a very
 compelling task. Since the NADE family of algorithms provide tractable,
 normalized, high-quality density models, an application where those features
 are essential would have been more interesting.

 The paper was mostly clear. There are a few sentence-level issues, such as line
 199 "allow to compute" and footnote 2 "for helping better converge."
 I had to slow down a lot while reading when I came upon equation 10, it would
 be clearer if there was a bit more english text introducing it. In general, the
 paper is well organized. 

- Please summarize your review in 1-2 sentences

 The paper presents an incremental extension to order-agnostic NADE. The
 experiments convincingly demonstrates its advantages in terms of final
 log-prob. 

- Quality Score

 6: Marginally above the acceptance threshold 

- Impact Score

 1: This work is incremental and unlikely to have much impact even though it may
 be technically correct and well executed. 

- Confidence

 4: Reviewer is confident but not absolutely certain 


= Reviewer 5 =

- Comments to author(s).

 Summary:

 The paper introduces an iterative extension of NADE (Neural autoregressive
 distribution estimator), a generative model that uses a neural network with a
 variable number of inputs to model each conditional in an autoregressive
 factorization of a joint distribution. The paper builds up on top of an
 order-agnostic version of NADE where all dimensions not present in the input
 are modelled independently by the network at each autoregressive step.

 The main idea introduced in the paper is using a prediction of the missing
 inputs at each iteration, starting with the marginal probability distribution
 over the training data, and the factorial (each dimension is predicted
 independently conditioned on the input) approximation obtained from NADE in the
 following iterations.

 The authors hypothesise that prediction in several steps is easier than in one
 step. A claim they support with experimental results.

 NADE-k can be seen as a deep NADE with tied parameters across layers, it would
 be interesting to see a comparison with NADE-mask that has the same effective
 number of layers and parameters (example a NADE-mask with 5 layers and h=100 vs
 NADE-k k=5 h=600).

 In the conclusions, the authors suggest adjusting the confidence of
 intermediate predictions based on d. Shouldn’t NADE already able to do that by
 outputting values closer to 0.5 when there are few dimensions present in the
 input? Isn’t it in part the purpose of using masks? For NADE-k, did the authors
 try using masks at every iteration or just during the first one?

 In 3.2 the authors report which regularization methods they tried, but not
 which worked best, was it the L2 values reported in Table 3?

 The complexity of evaluating densities and sampling should be reported. Will
 the increase in computation be linear with k when using several hidden layers
 O(DH^2) -> O(kDH^2), but worse when using one hidden layer O(DH) -> O(kDH^2)?
 This con of the technique should be explicitly reported.

 Quality:
 The paper is technically sound and the usefulness of the ideas presented is
 supported by thorough experimental results that obtain state-of-the-art
 modelling performance on two standard datasets.

 Clarity:
 The paper is well written.

 Originality:
 This paper combines ideas (NADE and iterative inference steps) in a novel and
 pragmatic way. The paper includes a good “related work” section where they
 ideas they build on are explained and referenced .

 Significance:
 The paper presents a tractable distribution estimator that obtains
 state-of-the-art results. The ideas presented will be of interest to the NIPS
 community, especially for the unsupervised learning community.

- Please summarize your review in 1-2 sentences

 The paper presents an iterative extension of the order-agnostic NADE that
 obtains significantly better results at a linear increase in computation time.
 It is an interesting paper with a good explanation of a combination of ideas
 that work in synergy. The experimental results presented are convincing and
 show this model obtains state-of-the-art modelling performance.

- Quality Score

 8: Top 50% of accepted NIPS papers 

- Impact Score

 2: This work is different enough from typical submissions to potentially have a
 major impact on a subset of the NIPS community. 

- Confidence

 5: Reviewer is absolutely certain 






























